Isotropic vectors over global fields

We present a complete suite of algorithms for finding isotropic vectors of quadratic forms (of any dimension) over an arbitrary global field of characteristic different from 2. This is a new version with numerous changes and improvements.

==> results_dim4_GFF_bitsize.dat <==
bs	avg1	med1	avg2	med2	avg3	med3	avg4	med4
32	3.533	2.650	0.011	0.010	0.419	0.240	3.103	2.400
96	22.404	2.025	0.012	0.010	0.292	0.055	22.099	1.855
160	0.320	nan	    0.018	0.020	0.302	0.060	nan    nan
224	0.434	nan	    0.023	0.020	0.411	0.105	nan    nan
288	0.793	nan	    0.031	0.030	0.762	0.080	nan    nan
352	0.811	nan	    0.038	0.040	0.773	0.125	nan    nan
416	0.840	nan	    0.053	0.050	0.787	0.140	nan    nan
480	0.668	nan	    0.060	0.060	0.608	0.150	nan    nan
544	1.275	nan	    0.068	0.060	1.206	0.345	nan    nan
608	1.273	nan	    0.091	0.080	1.182	0.205	nan    nan
672	1.548	nan	    0.104	0.100	1.443	0.230	nan    nan
736	1.588	nan	    0.117	0.105	1.472	0.365	nan    nan
800	3.170	nan	    0.142	0.120	3.027	0.390	nan    nan
864	1.037	nan	    0.160	0.140	0.877	0.260	nan    nan
928	2.149	nan	    0.170	0.140	1.978	0.330	nan    nan
992	3.593	nan	    0.222	0.180	3.371	0.620	nan    nan


==> results_dim4_RFF_basefield_480-544bits.dat <==
p	avg1	med1	avg2	med2	avg3	med3	avg4	med4
3	3.033	1.545	0.029	0.030	2.908	1.445	0.096	0.090
5	3.890	1.800	0.064	0.050	3.678	1.525	0.149	0.135
7	3.669	2.455	0.063	0.050	3.482	2.285	0.124	0.110
11	3.237	1.815	0.048	0.040	3.121	1.720	0.069	0.060
13	3.473	1.265	0.042	0.040	3.370	1.170	0.061	0.060
17	2.391	1.295	0.041	0.030	2.292	1.210	0.058	0.050
19	2.732	1.725	0.032	0.030	2.653	1.640	0.047	0.040
23	2.261	1.225	0.029	0.030	2.192	1.150	0.039	0.030
29	4.521	1.120	0.033	0.030	4.446	1.060	0.042	0.035
31	1.841	1.065	0.033	0.030	1.769	0.960	0.038	0.030
37	2.812	1.305	0.027	0.020	2.752	1.260	0.033	0.030
41	2.335	1.250	0.022	0.020	2.283	1.195	0.029	0.030
43	2.219	0.980	0.023	0.020	2.166	0.920	0.029	0.030
47	1.976	0.835	0.022	0.020	1.927	0.795	0.026	0.020
53	1.930	0.975	0.022	0.020	1.881	0.925	0.027	0.020
59	2.294	1.410	0.024	0.020	2.244	1.360	0.026	0.020
61	2.311	0.930	0.023	0.020	2.261	0.880	0.027	0.020
67	2.454	1.635	0.021	0.020	2.410	1.590	0.023	0.020
71	2.714	1.070	0.024	0.020	2.666	0.995	0.024	0.020
73	2.251	1.145	0.024	0.020	2.204	1.100	0.023	0.020
79	2.037	0.415	0.024	0.020	1.988	0.355	0.025	0.020
83	2.251	1.115	0.024	0.020	2.205	1.065	0.023	0.020
89	1.720	0.995	0.027	0.025	1.670	0.955	0.022	0.020
97	2.273	0.855	0.027	0.020	2.226	0.795	0.020	0.020
101	1.525	0.505	0.029	0.030	1.478	0.465	0.019	0.020
103	1.720	0.815	0.020	0.020	1.675	0.760	0.025	0.020
107	1.674	0.545	0.020	0.020	1.632	0.505	0.022	0.020
109	1.599	0.865	0.019	0.020	1.560	0.820	0.020	0.020
113	3.997	2.140	0.018	0.020	3.959	2.105	0.020	0.020
127	2.152	0.920	0.018	0.020	2.112	0.875	0.021	0.020
131	1.498	0.660	0.017	0.020	1.462	0.620	0.020	0.020
137	1.504	0.690	0.019	0.020	1.465	0.645	0.020	0.020
139	1.742	0.940	0.018	0.020	1.705	0.905	0.019	0.020
149	2.282	1.135	0.017	0.020	2.245	1.095	0.020	0.020
151	1.739	0.905	0.016	0.020	1.702	0.865	0.020	0.020
157	1.721	0.890	0.017	0.020	1.685	0.855	0.019	0.020
163	2.696	1.090	0.018	0.020	2.660	1.060	0.018	0.020
167	1.660	0.570	0.016	0.020	1.625	0.530	0.018	0.020
173	1.433	0.935	0.017	0.020	1.398	0.890	0.018	0.020
179	1.500	0.725	0.017	0.020	1.466	0.700	0.017	0.020
181	1.662	0.680	0.018	0.020	1.627	0.635	0.017	0.010
191	2.131	0.725	0.017	0.020	2.095	0.675	0.018	0.020
193	1.453	1.020	0.016	0.020	1.420	0.980	0.017	0.020
197	1.565	1.010	0.017	0.020	1.530	0.980	0.018	0.020
199	1.449	0.885	0.016	0.020	1.416	0.860	0.017	0.020
211	1.575	0.855	0.017	0.020	1.540	0.815	0.018	0.020
223	1.601	1.210	0.017	0.020	1.567	1.185	0.017	0.020
227	2.023	0.890	0.018	0.020	1.987	0.855	0.018	0.020
229	1.104	0.490	0.015	0.015	1.071	0.455	0.019	0.020
233	1.837	0.780	0.015	0.020	1.804	0.735	0.017	0.020
239	1.425	0.550	0.018	0.020	1.389	0.515	0.018	0.020
241	1.108	0.610	0.017	0.020	1.074	0.575	0.017	0.020
251	1.484	0.680	0.016	0.020	1.451	0.650	0.017	0.020
257	1.233	0.435	0.016	0.020	1.203	0.405	0.015	0.010
263	1.698	0.710	0.017	0.020	1.664	0.680	0.016	0.015
269	2.040	0.850	0.017	0.020	2.006	0.820	0.017	0.020
271	1.404	0.515	0.016	0.020	1.371	0.490	0.016	0.020
277	1.845	0.840	0.016	0.020	1.812	0.805	0.017	0.020
281	1.532	0.490	0.016	0.020	1.500	0.460	0.016	0.010
283	1.480	0.990	0.015	0.010	1.449	0.960	0.016	0.020
293	1.875	0.610	0.015	0.020	1.845	0.585	0.015	0.010
307	1.532	0.485	0.016	0.020	1.501	0.460	0.015	0.010
311	1.323	0.630	0.015	0.020	1.291	0.585	0.016	0.020
313	1.524	0.860	0.016	0.020	1.491	0.820	0.017	0.020
317	1.725	0.975	0.017	0.020	1.694	0.940	0.014	0.010
331	1.422	0.635	0.016	0.020	1.391	0.600	0.016	0.010
337	1.189	0.570	0.016	0.020	1.159	0.540	0.013	0.010


==> results_dim4_RFF_bitsize_FF7.dat <==
bs	avg1	med1	avg2	med2	avg3	med3	avg4	med4
96	0.305	0.070	0.009	0.010	0.294	0.060	0.002	0.000
160	0.565	0.120	0.013	0.010	0.547	0.100	0.005	0.010
224	1.481	0.635	0.017	0.020	1.453	0.605	0.010	0.010
288	1.704	0.675	0.022	0.020	1.663	0.635	0.019	0.020
352	1.982	0.910	0.029	0.030	1.923	0.860	0.030	0.030
416	2.612	1.195	0.038	0.040	2.520	1.105	0.053	0.050
480	2.947	1.975	0.050	0.040	2.825	1.805	0.072	0.070
544	4.021	2.220	0.064	0.050	3.839	2.045	0.118	0.110
608	4.886	2.175	0.070	0.060	4.698	1.975	0.119	0.120
672	2.188	0.855	0.058	0.050	2.054	0.730	0.076	0.060
736	3.061	0.485	0.060	0.060	2.934	0.250	0.068	0.055
800	2.559	0.630	0.061	0.060	2.417	0.500	0.080	0.080
864	4.185	0.580	0.063	0.060	4.035	0.400	0.087	0.090
928	3.809	0.525	0.077	0.070	3.633	0.290	0.098	0.095
992	3.292	1.150	0.077	0.070	3.104	0.970	0.110	0.100
1056	6.311	0.960	0.081	0.070	6.102	0.765	0.129	0.085


==> results_dim4_bitsize_LMDB_8.4.15908237.1.dat <==
bs	avg1	med1	avg2	med2	avg3	med3	avg4	med4
96	2.014	2.220	0.042	0.020	0.156	0.120	1.814	1.760
160	2.525	2.765	0.023	0.020	0.433	0.160	2.069	1.925
224	2.803	2.825	0.080	0.040	0.545	0.180	2.178	2.140
288	3.056	3.050	0.233	0.050	0.524	0.200	2.300	2.220
352	3.770	3.290	0.662	0.080	0.489	0.210	2.619	2.740
416	10.575	3.925	6.952	0.195	1.088	0.240	2.535	2.560
480	12.752	5.245	8.521	0.240	1.273	0.240	2.958	2.985
544	29.881	3.900	26.394	0.250	0.541	0.270	2.946	3.020
608	4.694	3.435	0.553	0.060	1.161	0.200	2.980	3.020
672	5.034	4.080	0.486	0.060	1.461	0.220	3.086	3.010
736	3.898	3.535	0.295	0.070	0.338	0.200	3.266	3.235
800	7.469	3.660	3.455	0.090	0.943	0.215	3.072	2.915
864	4.844	3.790	0.490	0.080	1.224	0.200	3.129	3.190
928	5.337	3.600	1.568	0.080	0.738	0.210	3.031	3.020
992	3.894	3.420	0.504	0.120	0.385	0.210	3.005	2.985
1056	7.428	3.900	3.113	0.110	1.126	0.220	3.188	3.245


==> results_dim4_bitsize_Qi.dat <==
bs	avg1	med1	avg2	med2	avg3	med3	avg4	med4
96	0.205	0.090	0.004	0.000	0.169	0.050	0.033	0.030
160	0.244	0.105	0.006	0.010	0.195	0.055	0.044	0.040
224	0.367	0.170	0.014	0.010	0.280	0.050	0.073	0.060
288	0.515	0.245	0.015	0.010	0.418	0.145	0.082	0.080
352	0.824	0.215	0.018	0.010	0.703	0.050	0.103	0.080
416	0.753	0.215	0.033	0.020	0.619	0.090	0.101	0.090
480	0.900	0.505	0.072	0.035	0.665	0.260	0.163	0.150
544	0.853	0.540	0.099	0.045	0.565	0.265	0.189	0.165
608	1.148	0.630	0.189	0.040	0.756	0.310	0.203	0.170
672	1.439	0.840	0.189	0.040	1.043	0.500	0.207	0.205
736	1.124	0.590	0.098	0.050	0.808	0.140	0.218	0.210
800	1.517	1.135	0.184	0.060	1.072	0.495	0.261	0.260
864	1.180	0.955	0.161	0.080	0.747	0.350	0.271	0.255
928	1.239	0.720	0.247	0.080	0.680	0.240	0.312	0.295
992	1.388	0.820	0.353	0.080	0.737	0.185	0.298	0.295
1056	2.122	1.290	0.681	0.110	1.095	0.235	0.346	0.325


==> results_dim4_deg_rd_10-11.dat <==
deg	avg1	med1	avg2	med2	avg3	med3	avg4	med4
2	0.172	0.150	0.015	0.010	0.086	0.060	0.072	0.070
3	0.254	0.235	0.022	0.020	0.086	0.080	0.146	0.125
4	0.901	0.445	0.041	0.035	0.543	0.150	0.317	0.240
5	0.732	0.600	0.043	0.040	0.317	0.190	0.372	0.365
6	1.527	1.045	0.055	0.050	0.692	0.280	0.780	0.610
7	1.763	1.895	0.084	0.070	0.364	0.300	1.314	1.360
8	5.542	4.860	0.129	0.100	1.460	0.565	3.953	3.670
9	7.531	5.670	0.343	0.165	1.625	0.595	5.562	3.970
10	14.474	9.435	0.170	0.155	3.200	0.945	11.105	8.145
11	14.675	12.190	0.205	0.135	2.005	0.840	12.465	10.875
12	31.792	22.515	0.311	0.185	2.376	1.765	29.105	19.610
13	42.632	26.055	0.393	0.265	2.441	2.270	39.798	23.870
14	77.012	40.460	0.654	0.300	6.763	2.305	69.595	38.250
15	76.883	56.960	0.590	0.320	2.723	2.620	73.570	53.930


==> results_dim4_disc_112-144bits.dat <==
disc	avg1	med1	avg2	med2	avg3	med3	avg4	med4
1000	0.481	0.160	0.009	0.010	0.377	0.050	0.095	0.090
3000	0.743	0.360	0.009	0.010	0.600	0.130	0.133	0.130
5000	1.654	0.890	0.010	0.010	1.464	0.710	0.180	0.140
7000	1.541	0.710	0.010	0.010	1.361	0.510	0.170	0.145
9000	1.172	0.560	0.011	0.010	0.972	0.350	0.189	0.150
11000	1.352	0.510	0.010	0.010	1.133	0.205	0.208	0.160
13000	1.187	0.505	0.012	0.010	0.929	0.150	0.246	0.190
15000	0.964	0.660	0.011	0.010	0.709	0.360	0.244	0.190
17000	1.585	0.750	0.011	0.010	1.252	0.310	0.322	0.260
19000	1.648	0.580	0.011	0.010	1.399	0.250	0.238	0.200
21000	1.326	0.550	0.011	0.010	1.067	0.160	0.249	0.180
23000	1.187	0.620	0.010	0.010	0.894	0.220	0.284	0.270
25000	1.129	0.630	0.010	0.010	0.865	0.370	0.254	0.200
27000	1.280	0.730	0.010	0.010	0.938	0.110	0.333	0.210
29000	1.185	0.530	0.009	0.010	0.892	0.260	0.283	0.230
31000	2.177	0.700	0.009	0.010	1.844	0.205	0.324	0.270
33000	1.303	0.775	0.012	0.010	0.973	0.365	0.318	0.230
35000	1.544	0.740	0.011	0.010	1.161	0.220	0.371	0.220
37000	1.205	0.795	0.011	0.010	0.834	0.190	0.360	0.235
39000	1.451	0.890	0.011	0.010	0.991	0.480	0.449	0.400
41000	1.431	0.805	0.011	0.010	1.073	0.165	0.347	0.275
43000	1.647	0.900	0.011	0.010	1.259	0.610	0.378	0.300
45000	1.298	0.480	0.010	0.010	0.964	0.145	0.324	0.250
47000	1.945	1.200	0.010	0.010	1.586	0.720	0.349	0.250
49000	1.170	0.605	0.010	0.010	0.798	0.230	0.362	0.295
51000	1.614	1.005	0.010	0.010	1.197	0.710	0.406	0.315
53000	1.283	0.965	0.012	0.010	0.722	0.115	0.549	0.560
55000	2.654	0.910	0.010	0.010	2.220	0.440	0.423	0.290
57000	1.069	0.660	0.011	0.010	0.602	0.130	0.457	0.400
59000	1.428	0.870	0.012	0.010	0.849	0.120	0.568	0.510
61000	1.251	0.740	0.013	0.010	0.836	0.145	0.401	0.320
63000	1.529	0.680	0.011	0.010	1.106	0.130	0.413	0.340
65000	1.337	1.100	0.010	0.010	0.869	0.440	0.459	0.450
67000	1.462	0.795	0.012	0.010	1.101	0.380	0.350	0.285
69000	1.675	1.015	0.013	0.010	1.211	0.405	0.451	0.370
71000	2.145	1.145	0.012	0.010	1.632	0.550	0.502	0.495
73000	1.909	0.820	0.012	0.010	1.396	0.220	0.500	0.500
75000	1.177	0.680	0.010	0.010	0.723	0.110	0.443	0.410
77000	5.010	1.000	0.012	0.010	1.091	0.290	3.907	0.430
79000	1.607	1.390	0.012	0.010	1.108	0.635	0.487	0.435
81000	1.472	0.865	0.009	0.010	1.010	0.335	0.453	0.390
83000	1.513	0.960	0.011	0.010	1.013	0.460	0.489	0.460
85000	1.633	1.080	0.011	0.010	1.161	0.540	0.462	0.450
87000	1.683	0.930	0.011	0.010	1.172	0.360	0.501	0.480
89000	2.374	1.405	0.011	0.010	1.847	0.770	0.516	0.515
91000	1.893	0.830	0.012	0.010	1.426	0.420	0.454	0.430
93000	1.455	1.020	0.011	0.010	0.960	0.440	0.484	0.470
95000	1.330	0.775	0.011	0.010	0.814	0.150	0.505	0.460
97000	1.229	0.895	0.012	0.010	0.635	0.130	0.581	0.540
99000	1.107	0.820	0.013	0.010	0.604	0.160	0.490	0.390


==> results_dim4_disc_240-272bits.dat <==
disc	avg1	med1	avg2	med2	avg3	med3	avg4	med4
1000	0.703	0.330	0.018	0.010	0.533	0.165	0.152	0.140
3000	1.348	0.595	0.020	0.020	1.119	0.400	0.208	0.205
5000	1.745	0.950	0.019	0.020	1.505	0.710	0.221	0.200
7000	1.907	0.980	0.023	0.020	1.648	0.780	0.236	0.210
9000	2.085	0.770	0.019	0.020	1.830	0.550	0.235	0.215
11000	1.048	0.520	0.021	0.010	0.760	0.120	0.267	0.210
13000	1.375	0.620	0.022	0.020	1.053	0.300	0.300	0.250
15000	1.675	0.615	0.022	0.020	1.385	0.315	0.267	0.220
17000	2.473	1.180	0.020	0.020	2.115	0.390	0.337	0.260
19000	2.239	1.185	0.026	0.020	1.873	0.805	0.339	0.280
21000	1.958	0.765	0.022	0.020	1.600	0.450	0.336	0.300
23000	1.876	1.005	0.020	0.020	1.532	0.455	0.324	0.260
25000	3.565	1.500	0.022	0.020	3.160	0.940	0.382	0.290
27000	2.329	1.150	0.020	0.020	1.928	0.640	0.382	0.375
29000	2.253	1.170	0.020	0.020	1.777	0.410	0.456	0.400
31000	1.918	0.980	0.020	0.020	1.456	0.350	0.442	0.430
33000	2.102	1.150	0.020	0.020	1.615	0.535	0.467	0.480
35000	2.289	1.120	0.021	0.020	1.918	0.550	0.351	0.270
37000	2.170	0.960	0.019	0.020	1.702	0.410	0.449	0.380
39000	2.541	1.115	0.024	0.020	2.055	0.355	0.461	0.355
41000	2.253	1.310	0.020	0.020	1.819	0.960	0.414	0.360
43000	2.790	1.455	0.022	0.020	2.245	0.975	0.523	0.450
45000	2.135	0.845	0.023	0.020	1.706	0.490	0.405	0.310
47000	1.821	1.210	0.020	0.020	1.347	0.520	0.454	0.350
49000	2.779	1.450	0.022	0.020	2.304	0.810	0.452	0.390
51000	2.422	1.010	0.026	0.020	1.844	0.430	0.552	0.480
53000	2.964	1.810	0.022	0.020	2.431	1.360	0.511	0.480
55000	2.389	1.150	0.024	0.020	1.797	0.420	0.568	0.470
57000	2.140	1.380	0.023	0.020	1.642	0.550	0.476	0.330
59000	2.060	1.280	0.024	0.020	1.514	0.570	0.521	0.420
61000	2.389	1.270	0.024	0.020	1.877	0.590	0.488	0.415
63000	2.407	1.500	0.020	0.020	1.747	0.750	0.640	0.560
65000	2.148	1.010	0.023	0.020	1.593	0.380	0.532	0.480
67000	2.400	1.380	0.023	0.020	1.776	0.440	0.601	0.450
69000	1.243	0.910	0.022	0.020	0.649	0.220	0.572	0.550
71000	1.993	1.270	0.021	0.020	1.440	0.660	0.532	0.550
73000	2.142	1.100	0.024	0.020	1.718	0.420	0.399	0.390
75000	2.801	1.360	0.028	0.020	2.121	0.285	0.653	0.645
77000	2.738	1.605	0.023	0.020	2.182	1.140	0.533	0.530
79000	2.382	1.245	0.021	0.020	1.680	0.355	0.681	0.585
81000	2.410	1.145	0.027	0.020	1.694	0.425	0.690	0.640
83000	2.179	1.430	0.021	0.020	1.550	0.500	0.608	0.550
85000	2.299	1.045	0.027	0.020	1.723	0.545	0.549	0.530
87000	3.423	1.800	0.023	0.020	2.180	0.940	1.221	0.580
89000	1.779	1.260	0.022	0.020	1.139	0.220	0.618	0.580
91000	2.674	1.695	0.026	0.020	2.026	1.065	0.623	0.570
93000	1.743	0.970	0.024	0.020	1.073	0.350	0.646	0.600
95000	3.019	1.490	0.024	0.020	2.345	0.840	0.649	0.655
97000	3.121	1.645	0.027	0.020	2.335	0.555	0.759	0.680
99000	2.548	1.485	0.026	0.020	1.806	0.535	0.716	0.620


==> results_dim5_GFF_bitsize.dat <==
bs	avg1	med1	avg2	med2	avg3	med3	avg4	med4
160	nan	    nan 	0.0450	0.0450	0.0134	0.010	nan	    nan
224	nan	    nan 	0.0375	0.0400	0.0191	0.020	nan	    nan
352	nan	    nan 	0.0566	0.0600	0.1956	0.030	nan	    nan
416	nan	    nan 	0.0597	0.0600	0.0291	0.030	nan	    nan
480	nan	    nan 	0.0747	0.0800	0.0472	0.040	nan	    nan
544	nan	    nan 	0.0738	0.0700	0.0409	0.040	nan	    nan
608	nan	    nan 	0.0844	0.0900	0.0678	0.060	nan	    nan
672	nan	    nan 	0.1016	0.1000	0.0819	0.060	nan	    nan
736	nan	    nan	    0.1128	0.1100	0.0591	0.060	nan	    nan
800	nan	    nan 	0.1231	0.1300	0.0894	0.080	nan	    nan
864	nan	    nan	    0.1347	0.1400	0.0803	0.080	nan	    nan
928	nan	    nan	    0.1444	0.1500	0.1122	0.085	nan	    nan
992	nan	    nan	    0.1641	0.1600	0.1391	0.120	nan	    nan


==> results_dim5_RFF_basefield_480-544bits.dat <==
p	avg1	med1	avg2	med2	avg3	med3	avg4	med4
3	4.426	2.520	0.032	0.030	0.024	0.010	4.370	2.485
5	3.506	2.020	0.023	0.020	0.012	0.010	3.470	1.985
7	3.489	1.865	0.029	0.025	0.016	0.010	3.444	1.825
11	2.893	1.980	0.026	0.020	0.013	0.010	2.854	1.940
13	3.289	2.425	0.025	0.030	0.014	0.010	3.249	2.385
17	4.039	3.055	0.022	0.020	0.011	0.010	4.006	3.020
19	3.929	2.720	0.025	0.025	0.012	0.010	3.892	2.680
23	3.267	2.060	0.027	0.030	0.012	0.010	3.228	2.025
29	4.534	1.965	0.030	0.030	0.013	0.010	4.491	1.925
31	2.573	1.855	0.033	0.030	0.016	0.010	2.524	1.760
37	3.956	1.950	0.020	0.020	0.010	0.010	3.925	1.920
41	3.717	2.170	0.020	0.020	0.010	0.010	3.687	2.145
43	3.715	2.545	0.022	0.020	0.010	0.010	3.683	2.515
47	4.881	2.465	0.021	0.020	0.010	0.010	4.850	2.435
53	3.824	2.865	0.023	0.020	0.010	0.010	3.791	2.835
59	3.871	3.775	0.023	0.020	0.010	0.010	3.838	3.745
61	4.130	2.140	0.022	0.020	0.010	0.010	4.098	2.115
67	4.631	2.295	0.023	0.020	0.010	0.010	4.598	2.255
71	4.646	3.030	0.027	0.030	0.012	0.010	4.607	2.990
73	4.450	3.375	0.026	0.020	0.011	0.010	4.413	3.340
79	3.597	2.105	0.032	0.030	0.011	0.010	3.554	2.070
83	4.703	2.830	0.028	0.030	0.012	0.010	4.663	2.795
89	4.261	2.905	0.033	0.030	0.010	0.010	4.218	2.865
97	3.303	2.900	0.034	0.030	0.014	0.010	3.256	2.860
101	4.479	3.195	0.039	0.040	0.012	0.010	4.428	3.150
103	4.047	1.925	0.019	0.020	0.009	0.010	4.019	1.900
107	4.093	2.940	0.019	0.020	0.009	0.010	4.065	2.910
109	4.384	2.260	0.020	0.020	0.008	0.010	4.356	2.230
113	4.184	2.490	0.019	0.020	0.008	0.010	4.157	2.460
127	4.002	2.465	0.020	0.020	0.008	0.010	3.974	2.430
131	3.945	1.770	0.020	0.020	0.008	0.010	3.917	1.745
137	3.648	2.515	0.020	0.020	0.009	0.010	3.619	2.485
139	3.854	3.085	0.019	0.020	0.008	0.010	3.828	3.060
149	4.887	3.735	0.017	0.020	0.009	0.010	4.861	3.710
151	4.346	2.200	0.018	0.020	0.009	0.010	4.319	2.175
157	3.277	2.345	0.019	0.020	0.008	0.010	3.249	2.315
163	6.328	3.355	0.019	0.020	0.009	0.010	6.300	3.325
167	5.336	3.850	0.017	0.020	0.008	0.010	5.311	3.825
173	5.274	4.770	0.019	0.020	0.008	0.010	5.248	4.740
179	3.918	3.190	0.019	0.020	0.007	0.010	3.892	3.170
181	3.740	3.675	0.021	0.020	0.008	0.010	3.711	3.640
191	3.286	2.745	0.021	0.020	0.009	0.010	3.257	2.720
193	4.411	3.275	0.018	0.020	0.008	0.010	4.385	3.245
197	5.420	3.295	0.020	0.020	0.008	0.010	5.392	3.265
199	4.889	3.240	0.020	0.020	0.009	0.010	4.861	3.210
211	3.398	2.100	0.021	0.020	0.008	0.010	3.369	2.070
223	4.923	3.440	0.020	0.020	0.008	0.010	4.896	3.415
227	6.254	3.120	0.022	0.020	0.009	0.010	6.223	3.090
229	5.294	3.030	0.021	0.020	0.008	0.010	5.266	3.010
233	4.319	3.180	0.020	0.020	0.008	0.010	4.291	3.155
239	5.566	3.930	0.021	0.020	0.009	0.010	5.536	3.900
241	3.521	2.710	0.021	0.020	0.007	0.010	3.492	2.680
251	5.915	3.670	0.021	0.020	0.009	0.010	5.885	3.640
257	4.172	3.030	0.021	0.020	0.008	0.010	4.142	3.000
263	3.429	2.690	0.022	0.020	0.008	0.010	3.399	2.660
269	5.253	2.895	0.022	0.020	0.008	0.010	5.222	2.865
271	4.876	3.650	0.022	0.020	0.008	0.010	4.846	3.620
277	3.905	2.070	0.022	0.020	0.007	0.010	3.875	2.035
281	4.682	2.515	0.023	0.020	0.008	0.010	4.650	2.485
283	5.678	4.075	0.023	0.020	0.008	0.010	5.646	4.035
293	4.153	2.790	0.024	0.020	0.008	0.010	4.121	2.750
307	4.910	3.605	0.025	0.020	0.008	0.010	4.877	3.570
311	4.981	3.330	0.021	0.020	0.008	0.010	4.951	3.300
313	3.796	2.640	0.024	0.020	0.008	0.010	3.764	2.600
317	3.158	2.110	0.023	0.020	0.008	0.010	3.128	2.075
331	4.719	3.565	0.023	0.020	0.008	0.010	4.688	3.535
337	4.806	2.480	0.024	0.020	0.008	0.010	4.774	2.450


==> results_dim5_RFF_bitsize.dat <==
bs	avg1	med1	avg2	med2	avg3	med3	avg4	med4
224	3.350	1.495	0.022	0.020	0.008	0.010	3.320	1.430
288	7.636	3.585	0.020	0.020	0.013	0.010	7.603	3.555
352	5.794	3.500	0.031	0.030	0.011	0.010	5.752	3.465
416	14.512	7.230	0.029	0.030	0.012	0.010	14.471	7.190
480	8.239	4.835	0.041	0.040	0.014	0.010	8.184	4.775
544	12.195	8.755	0.091	0.090	0.027	0.020	12.076	8.630
608	15.183	8.425	0.046	0.040	0.016	0.020	15.120	8.355
672	15.030	12.915	0.049	0.050	0.021	0.020	14.959	12.855
736	13.822	10.350	0.066	0.065	0.028	0.020	13.728	10.265
800	17.737	9.800	0.065	0.060	0.023	0.020	17.649	9.730
864	16.037	11.445	0.079	0.080	0.038	0.025	15.921	11.345
928	18.102	11.870	0.080	0.080	0.027	0.030	17.994	11.750
992	18.319	14.725	0.091	0.080	0.031	0.030	18.197	14.610
1056	21.866	18.370	0.094	0.090	0.183	0.030	21.589	18.240




==> results_dim5_bitsize_LMFDB_8.4.15908237.1.dat <==
bs	avg1	med1	avg2	med2	avg3	med3	avg4	med4
288	26.920	26.070	0.795	0.735	0.770	0.295	25.355	24.525
352	140.092	29.495	1.875	0.225	111.151	0.380	27.067	19.410
416	128.745	16.545	27.007	0.095	83.612	0.185	18.126	15.390
480	53.335	20.255	1.375	0.180	33.309	0.220	18.651	12.730
544	36.938	20.870	2.176	0.095	14.945	0.150	19.817	16.990
608	21.165	16.815	0.104	0.100	0.504	0.150	20.557	16.440
672	24.040	21.750	0.785	0.185	5.058	0.225	18.197	18.555
736	18.384	11.920	0.121	0.095	0.767	0.165	17.495	11.130
800	12.163	8.370	0.114	0.090	0.386	0.110	11.664	7.525
864	16.714	12.490	0.283	0.110	0.163	0.125	16.268	12.250
928	18.567	15.365	0.255	0.110	0.996	0.130	17.316	14.870
992	36.781	18.115	0.195	0.110	17.447	0.145	19.139	16.465
1056	253.746	21.755	1.498	0.260	228.049	0.215	24.199	17.390


==> results_dim5_bitsize_Qi.dat <==
bs	avg1	med1	avg2	med2	avg3	med3	avg4	med4
160	0.964	0.510	0.007	0.010	0.005	0.010	0.952	0.495
224	1.305	0.930	0.008	0.010	0.006	0.010	1.291	0.915
288	1.326	1.125	0.010	0.010	0.011	0.010	1.305	1.095
352	2.724	1.310	0.019	0.015	0.023	0.015	2.682	1.290
416	2.904	1.795	0.037	0.030	0.075	0.030	2.793	1.705
480	4.177	3.205	0.085	0.035	0.551	0.050	3.541	2.920
544	3.839	3.070	0.106	0.055	0.227	0.055	3.505	2.610
608	5.447	4.840	0.268	0.085	0.362	0.070	4.818	4.225
672	9.427	5.365	0.757	0.135	2.689	0.165	5.981	4.025
736	11.892	4.300	0.533	0.130	0.871	0.090	10.487	4.055
800	9.851	6.000	0.675	0.130	3.920	0.150	5.256	4.570
864	9.248	7.005	1.791	0.200	0.753	0.130	6.704	5.170
928	21.109	14.490	4.488	0.120	1.232	0.180	15.390	13.260
992	23.871	18.320	0.611	0.140	2.537	0.240	20.722	17.040
1056	20.694	16.980	0.943	0.255	4.562	0.320	15.189	11.880


==> results_dim5_deg_rd_10-11.dat <==
deg	avg1	med1	avg2	med2	avg3	med3	avg4	med4
2	3.249	1.615	0.014	0.010	0.015	0.010	3.220	1.585
3	3.434	2.640	0.022	0.020	0.027	0.020	3.385	2.605
4	6.587	6.250	0.033	0.030	0.049	0.040	6.505	6.180
5	8.217	6.125	0.049	0.050	0.367	0.050	7.802	6.015
6	11.666	8.655	0.072	0.070	0.131	0.070	11.464	8.475
7	10.788	8.255	0.123	0.100	0.827	0.105	9.837	7.675
8	20.939	15.850	0.257	0.190	0.311	0.150	20.372	14.495
9	33.227	18.625	0.299	0.175	2.552	0.270	30.376	17.895
10	66.887	47.570	1.179	0.260	26.328	0.340	39.380	36.635
11	101.718	34.090	0.443	0.300	54.046	1.055	47.229	30.300
12	157.853	82.860	1.601	0.400	82.916	0.900	73.337	68.450


==> results_dim5_disc_112-144bits.dat <==
disc	avg1	med1	avg2	med2	avg3	med3	avg4	med4
1000	2.341	1.585	0.010	0.010	0.011	0.010	2.320	1.555
3000	2.922	1.745	0.009	0.010	0.034	0.010	2.879	1.585
5000	2.785	2.215	0.009	0.010	0.009	0.010	2.768	2.195
7000	2.825	1.705	0.010	0.010	0.015	0.010	2.800	1.675
9000	2.718	2.010	0.011	0.010	0.011	0.010	2.696	1.990
11000	3.401	2.745	0.010	0.010	0.012	0.010	3.379	2.725
13000	3.635	2.610	0.009	0.010	0.013	0.010	3.613	2.590
15000	3.681	2.645	0.011	0.010	0.015	0.010	3.656	2.620
17000	3.437	2.300	0.010	0.010	0.013	0.010	3.414	2.280
19000	3.539	2.960	0.010	0.010	0.012	0.010	3.516	2.945
21000	3.982	2.495	0.010	0.010	0.015	0.010	3.956	2.455
23000	3.297	2.795	0.010	0.010	0.013	0.010	3.275	2.775
25000	3.607	2.610	0.010	0.010	0.016	0.010	3.580	2.560
27000	4.569	2.870	0.013	0.010	0.013	0.010	4.543	2.850
29000	3.842	2.275	0.010	0.010	0.013	0.010	3.820	2.255
31000	5.179	3.415	0.010	0.010	0.011	0.010	5.157	3.400
33000	3.359	2.310	0.011	0.010	0.015	0.010	3.333	2.295
35000	5.643	3.765	0.011	0.010	0.014	0.010	5.618	3.750
37000	4.105	2.840	0.011	0.010	0.014	0.010	4.080	2.815
39000	3.675	2.425	0.011	0.010	0.016	0.010	3.648	2.410
41000	3.867	3.720	0.011	0.010	0.014	0.010	3.842	3.700
43000	5.084	3.555	0.010	0.010	0.012	0.010	5.062	3.540
45000	4.508	3.345	0.012	0.010	0.031	0.010	4.465	3.305
47000	3.723	2.490	0.011	0.010	0.015	0.010	3.696	2.470
49000	6.229	3.280	0.008	0.010	0.013	0.010	6.207	3.265
51000	4.743	3.820	0.010	0.010	0.015	0.010	4.718	3.795
53000	6.121	4.320	0.008	0.010	0.014	0.010	6.099	4.300
55000	4.729	4.210	0.014	0.010	0.013	0.010	4.702	4.190
57000	4.846	3.920	0.012	0.010	0.013	0.010	4.821	3.900
59000	4.125	3.320	0.011	0.010	0.016	0.010	4.098	3.290
61000	4.684	3.690	0.009	0.010	0.018	0.010	4.657	3.670
63000	4.732	3.630	0.012	0.010	0.013	0.010	4.706	3.605
65000	4.823	2.850	0.012	0.010	0.013	0.010	4.798	2.830
67000	5.773	3.460	0.014	0.010	0.016	0.010	5.743	3.430
69000	5.246	2.510	0.009	0.010	0.013	0.010	5.224	2.480
71000	3.605	2.815	0.009	0.010	0.034	0.010	3.561	2.800
73000	4.984	3.645	0.011	0.010	0.018	0.010	4.955	3.630
75000	5.227	3.350	0.012	0.010	0.017	0.010	5.198	3.320
77000	4.470	3.595	0.010	0.010	0.011	0.010	4.449	3.570
79000	3.637	3.055	0.010	0.010	0.015	0.010	3.611	3.030
81000	5.038	3.260	0.011	0.010	0.011	0.010	5.016	3.240
83000	4.880	3.485	0.012	0.010	0.016	0.010	4.851	3.465
85000	5.278	3.440	0.011	0.010	0.018	0.010	5.250	3.410
87000	5.761	4.065	0.011	0.010	0.018	0.010	5.733	4.040
89000	3.930	2.840	0.011	0.010	0.012	0.010	3.907	2.830
91000	3.930	2.350	0.008	0.010	0.013	0.010	3.909	2.300
93000	4.003	3.210	0.010	0.010	0.012	0.010	3.981	3.190
95000	5.008	4.000	0.009	0.010	0.014	0.010	4.984	3.975
97000	4.147	3.360	0.009	0.010	0.014	0.010	4.124	3.340
99000	4.694	3.755	0.010	0.010	0.012	0.010	4.672	3.735


==> results_dim5_disc_240-272bits.dat <==
disc	avg1	med1	avg2	med2	avg3	med3	avg4	med4
1000	4.663	3.135	0.019	0.010	0.051	0.020	4.593	3.095
3000	4.943	4.020	0.015	0.010	0.034	0.020	4.894	3.995
5000	5.472	3.420	0.015	0.010	0.028	0.020	5.428	3.390
7000	4.688	3.190	0.015	0.010	0.037	0.020	4.637	3.060
9000	4.783	3.085	0.015	0.010	0.028	0.020	4.741	3.065
11000	4.719	3.300	0.018	0.010	0.021	0.020	4.681	3.280
13000	5.502	4.200	0.016	0.010	0.031	0.020	5.455	4.175
15000	5.628	4.610	0.015	0.010	0.021	0.020	5.592	4.555
17000	5.112	3.410	0.016	0.010	0.029	0.020	5.067	3.380
19000	5.390	3.480	0.017	0.010	0.029	0.020	5.344	3.455
21000	5.191	3.535	0.015	0.010	0.020	0.020	5.157	3.505
23000	6.693	5.365	0.015	0.010	0.024	0.020	6.654	5.305
25000	5.630	3.735	0.013	0.010	0.027	0.020	5.591	3.715
27000	6.639	4.055	0.017	0.020	0.032	0.020	6.591	4.020
29000	6.544	4.615	0.015	0.010	0.025	0.020	6.504	4.540
31000	5.139	3.280	0.017	0.010	0.029	0.020	5.093	3.260
33000	4.935	3.310	0.016	0.010	0.033	0.020	4.887	3.280
35000	5.039	4.485	0.015	0.010	0.031	0.020	4.993	4.380
37000	5.296	3.850	0.015	0.010	0.058	0.020	5.224	3.680
39000	5.198	3.550	0.016	0.010	0.023	0.020	5.159	3.500
41000	6.853	4.060	0.016	0.010	0.043	0.020	6.794	4.040
43000	5.912	5.160	0.015	0.010	0.042	0.020	5.855	5.110
45000	5.763	3.040	0.013	0.010	0.028	0.020	5.723	3.020
47000	5.212	3.420	0.016	0.010	0.034	0.020	5.162	3.380
49000	6.719	3.545	0.016	0.010	0.026	0.020	6.677	3.485
51000	4.269	2.740	0.015	0.010	0.036	0.020	4.218	2.720
53000	6.762	4.180	0.014	0.010	0.030	0.020	6.718	4.150
55000	4.780	3.790	0.016	0.010	0.024	0.020	4.739	3.765
57000	6.802	4.565	0.017	0.010	0.022	0.020	6.764	4.505
59000	5.908	3.510	0.015	0.010	0.025	0.020	5.867	3.480
61000	5.886	5.760	0.016	0.010	0.027	0.020	5.843	5.695
63000	7.291	4.300	0.016	0.010	0.044	0.020	7.231	4.290
65000	6.435	4.695	0.017	0.010	0.028	0.020	6.389	4.640
67000	6.509	4.950	0.014	0.010	0.043	0.020	6.452	4.925
69000	5.912	3.900	0.014	0.010	0.032	0.020	5.866	3.880
71000	6.627	3.745	0.015	0.010	0.024	0.020	6.588	3.710
73000	5.464	3.390	0.015	0.010	0.033	0.020	5.415	3.335
75000	5.559	4.540	0.019	0.010	0.028	0.020	5.512	4.520
77000	8.540	5.185	0.018	0.020	0.032	0.020	8.489	5.150
79000	5.897	4.885	0.017	0.010	0.036	0.020	5.844	4.850
81000	8.044	5.740	0.016	0.010	0.067	0.020	7.962	5.715
83000	6.704	5.100	0.016	0.010	0.029	0.020	6.660	5.050
85000	6.080	3.910	0.017	0.010	0.059	0.020	6.005	3.840
87000	5.125	3.330	0.014	0.010	0.026	0.020	5.084	3.300
89000	6.133	3.960	0.018	0.020	0.057	0.020	6.058	3.940
91000	5.346	3.665	0.019	0.015	0.023	0.020	5.304	3.635
93000	6.045	4.930	0.018	0.010	0.029	0.020	5.998	4.895
95000	5.707	4.345	0.019	0.020	0.053	0.020	5.635	4.280
97000	6.122	4.720	0.018	0.010	0.042	0.020	6.062	4.685
99000	7.100	5.005	0.014	0.010	0.024	0.020	7.062	4.955

